End-to-end Analysis and Design of a Drone Flight Controller

Timing guarantees are crucial to cyber-physical applications that must bound the end-to-end delay between sensing, processing and actuation. For example, in a flight controller for a multirotor drone, the data from a gyro or inertial sensor must be gathered and processed to determine the attitude of the aircraft. Sensor data fusion is followed by control decisions that adjust the flight of a drone by altering motor speeds. If the processing pipeline between sensor input and actuation is not bounded, the drone will lose control and possibly fail to maintain flight. Motivated by the implementation of a multithreaded drone flight controller on the Quest RTOS, we develop a composable pipe model based on the system's task, scheduling and communication abstractions. This pipe model is used to analyze two semantics of end-to-end time: reaction time and freshness time. We also argue that end-to-end timing properties should be factored in at the early stage of application design. Thus, we provide a mathematical framework to derive feasible task periods that satisfy both a given set of end-to-end timing constraints and the schedulability requirement. We demonstrate the applicability of our design approach by using it to port the Cleanflight flight controller firmware to Quest on the Intel Aero board. Experiments show that Cleanflight ported to Quest is able to achieve end-to-end latencies within the predicted time bounds derived by analysis.

==> exp/exp2/data.txt <==
"T" "Quest Freshness"
3 188
6 194
9 201
12  207
15  213
18  219
21  185
24  192
27  198
30  204
33  210
36  217
39  175
42  190
45  196
48  202
51  208
54  214
57  172
60  188
63  195
66  202
69  209
72  215
75  173
78  188
81  194
84  200
87  206
90  212
93  170
96  184
99  192



==> exp/exp2/data1.txt <==
"T" "Linux Freshness"
3	230
6	262
9	228
13	222
16	216
19	222
22	233
25	254
28	234
31	265
35	203
38	200
41	209
44	217
47	223
50	220
53	221
54	224
57	229
60	234
63	237
66	252
69	232
72	229
75	233
78	234
81	254
85	208
87	242
90	237
93	235
96	240
99	242



==> exp/exp2/data2.txt <==
"T" "Quest Reaction"
2	87
5	95
8	101
11	108
14	114
17	120
20	78
23	93
26	99
29	105
32	111
35	117
38	76
41	91
44	97
47	103
50	109
53	115
56	73
59	87
62	95
65	102
68	109
71	116
74	74
77	88
80	95
83	101
86	107
89	113
92	71
95	77
98	93



==> exp/exp2/data3.txt <==
"T" "Linux Reaction"
2	129
5	159
8	123
12	111
15	116
18	111
21	131
24	145
27	130
30	158
34	103
37	89
40	102
43	110
46	120
49	114
52	112
56	127
59	123
62	132
65	149
68	130
71	123
74	127
77	126
80	143
84	107
86	136
89	138
92	126
95	136
98	135



==> exp/exp2_extra/exp7.dat <==
Cases										Quest 				Linux	
WCR											120						159 			100
MaxRV 									49						65				180
WCF											219 					265				260
MaxFV										49						70				340


==> exp/exp2_extra/exp7.txt <==
Cases																					observed WCET								predicted WCET
#base case
iovcpu=(2,10) attachInterrupt(,,3,10)					20.9ms											25.3ms
#shrink iovcpu's C
iovcpu=(1,10) attachInterrupt(,,3,10)					24.5ms											36.3ms
#increase iovcpu's C
iovcpu=(3,10) attachInterrupt(,,3,10)					12.3ms											16.3ms
#change handler vcpu's C
iovcpu=(2,10) attachInterrupt(,,2,10)					19.7ms											26.3ms
#change handler vcpu's T
iovcpu=(2,10) attachInterrupt(,,3,20)					47.6ms											55.3ms



==> exp/exp3/exp7.dat <==
Cases					Observed 					Predicted	     Constraint	 
Reaction					4399							6000				10000				100
Freshness					11296							13000				23000				200


==> exp/exp3/exp7.txt <==
Cases																					observed WCET								predicted WCET
#base case
iovcpu=(2,10) attachInterrupt(,,3,10)					20.9ms											25.3ms
#shrink iovcpu's C
iovcpu=(1,10) attachInterrupt(,,3,10)					24.5ms											36.3ms
#increase iovcpu's C
iovcpu=(3,10) attachInterrupt(,,3,10)					12.3ms											16.3ms
#change handler vcpu's C
iovcpu=(2,10) attachInterrupt(,,2,10)					19.7ms											26.3ms
#change handler vcpu's T
iovcpu=(2,10) attachInterrupt(,,3,20)					47.6ms											55.3ms



==> exp/exp7/exp7.dat <==
Cases					Observed 					Predicted		
C1_r					120							160				50
C2_r					87							105				100
C1_f					219							350				150
C2_f				  177							250				200


==> exp/exp7/exp7.txt <==
Cases																					observed WCET								predicted WCET
#base case
iovcpu=(2,10) attachInterrupt(,,3,10)					20.9ms											25.3ms
#shrink iovcpu's C
iovcpu=(1,10) attachInterrupt(,,3,10)					24.5ms											36.3ms
#increase iovcpu's C
iovcpu=(3,10) attachInterrupt(,,3,10)					12.3ms											16.3ms
#change handler vcpu's C
iovcpu=(2,10) attachInterrupt(,,2,10)					19.7ms											26.3ms
#change handler vcpu's T
iovcpu=(2,10) attachInterrupt(,,3,20)					47.6ms											55.3ms


